Robust Speech Recognition with Schr\"odinger Bridge-Based Speech Enhancement

In this work, we investigate application of generative speech enhancement to improve the robustness of ASR models in noisy and reverberant conditions. We employ a recently-proposed speech enhancement model based on Schr\"odinger bridge, which has been shown to perform well compared to diffusion-based approaches. We analyze the impact of model scaling and different sampling methods on the ASR performance. Furthermore, we compare the considered model with predictive and diffusion-based baselines and analyze the speech recognition performance when using different pre-trained ASR models. The proposed approach significantly reduces the word error rate, reducing it by approximately 40% relative to the unprocessed speech signals and by approximately 8% relative to a similarly sized predictive approach.

==> tables/noise_levels_pred.csv <==
level,wer_unproc,wer_sb,ins_unproc,ins_sb,del_unproc,del_sb,sub_unproc,sub_sb,wer_pred,ins_pred,del_pred,sub_pred
-5,78.95,52.74,0.13,1.83,73.43,20.43,5.38,30.49,55.33,1.23,34.06,20.04
0,46.82,22.95,0.37,1.07,37.34,6.84,9.1,15.05,25.61,1.49,9.84,14.29
5,16.73,7.77,0.4,0.34,8.96,1.8,7.35,5.63,8.92,0.59,2.04,6.3
10,7.4,5.37,0.24,0.38,3.06,1.43,4.08,3.56,6.14,0.4,1.92,3.82
15,4.46,3.26,0.19,0.23,1.42,0.64,2.83,2.39,3.93,0.25,1.21,2.47
20,2.8,2.73,0.24,0.28,0.5,0.41,2.05,2.04,3.48,0.27,0.69,2.5

==> tables/num_sampling_steps.csv <==
num_steps,SB_wer,unproc_wer,SB_estoi,unproc_estoi,SB_pesq,unproc_pesq,SB_sisdr,unproc_sisdr
5,18.99,25.91,0.64,0.44,1.73,1.22,-2.47,-6.95
10,15.44,25.91,0.75,0.44,1.68,1.22,4.52,-6.95
15,15.37,25.91,0.75,0.44,1.6,1.22,6.44,-6.95
20,15.65,25.91,0.75,0.44,1.58,1.22,6.7,-6.95
30,16.28,25.91,0.75,0.44,1.55,1.22,6.37,-6.95
40,16.6,25.91,0.75,0.44,1.54,1.22,5.91,-6.95
50,16.73,25.91,0.69,0.44,1.45,1.22,4.22,-6.95
